Energy-Efficient Parking Analytics System using Deep Reinforcement Learning

Advances in deep vision techniques and ubiquity of smart cameras will drive the next generation of video analytics. However, video analytics applications consume vast amounts of energy as both deep learning techniques and cameras are power-hungry. In this paper, we focus on a parking video analytics platform and propose RL-CamSleep, a deep reinforcement learning-based technique, to actuate the cameras to reduce the energy footprint while retaining the system's utility. Our key insight is that many video-analytics applications do not always need to be operational, and we can design policies to activate video analytics only when necessary. Moreover, our work is complementary to existing work that focuses on improving hardware and software efficiency. We evaluate our approach on a city-scale parking dataset having 76 streets spread across the city. Our analysis demonstrates how streets have various parking patterns, highlighting the importance of an adaptive policy. Our approach can learn such an adaptive policy that can reduce the average energy consumption by 76.38% and achieve an average accuracy of more than 98% in performing video analytics.

==> compass_review.txt <==
Review #38A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper proposes a deep reinforcement learning (DRL) mechanism to predict city-scale parking occupancy from the camera data, with the objective of selectively capturing the video data to improve the energy efficiency of the system.

Comments for author
-------------------
This paper proposes a deep reinforcement learning (DRL) mechanism to predict city-scale parking occupancy from the camera data, with the objective of selectively capturing the video data to improve the energy efficiency of the system.  While I appreciate the core idea presented in this paper, the methodology proposed in the paper is not very novel and has been studied widely in the literature. For example, check the following papers --

[1] Xu, Mengwei, et al. "A query engine for zero-streaming cameras." Mobicom 2020.

[2] Xu, Mengwei, et al. "Approximate query service on autonomous iot cameras." Mobisys 2020.

[3] Jain, Samvit, et al. "Spatula: Efficient cross-camera video analytics on large camera networks." 2020 IEEE/ACM Symposium on Edge Computing (SEC). IEEE, 2020.

Please note that these are the very recent references, if you go through the Related Works section of this paper, there are plenty of similar works that determine selective video streaming from street cameras. In this context, the novelty of this paper is not very clear to me. 

Second, while the authors have used DRL, it is not clear to me where the DRL runs, at the edge or at a central server? Fig. 4 indicates that the controller is running in a cloud, so I am assuming that the mechanism runs at a cloud. But then, you have signaling overhead. Such signaling overheads have not been analyzed in the paper. 

Finally, the results are too shallow. The authors just analyze the trade-off between accuracy and energy efficiency; however, the internals of the system, the specific requirements for deployment, etc. have not been analyzed. 

Based on these factors, I am biased towards rejecting the paper in the current form. I would suggest the authors to check the related literature and place the problem in the context of the current literature.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #38B
===========================================================================

Overall merit
-------------
5. Strong accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper proposes a deep reinforcement learning-based technique, for the actuation of the cameras in order to reduce the energy footprint while retaining the system’s utility. The work is motivated by the fact that many video-analytics applications do not always need to be operational, thereby creating the need to design policies to activate video analytics only when necessary. A city-scale parking dataset having 76 streets spread across the city is used to evaluate the proposal. The approach reduces the average energy consumption by 76.38% and achieve an average accuracy of more than 98% in performing video analytics.

Comments for author
-------------------
The paper is well-written. The motivation that necessitated this work is very clear and makes a lot of sense. The methodology is properly laid out. The abstract clearly presents the results quantitatively. The experimental set-up is excellent. Nevertheless, there are few issues that have to be addressed:
1. There is a need for one more sentence in the abstract, that will present the future work/perspectives.
2. The references must be cited chronologically within the text. There is a need to reorganise the reference section in this paper.
3. There is a need for one more paragraph in the introduction, where the organisation of the paper must be presented for ease of readability of the paper.
4. Under Secton 5 (Evaluation), there is a need to present a proper description of the software tools that were used for the sake of an interested reader, who would want to replicate the study. What types of hardware and software were were used? What programming language was used to implement the algorithms presented in this paper? What Operating System was used? How were the parameters and how were they chosen?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #38C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The authors propose an ML-based architecture for energy efficient duty cycling of surveillance cameras in parking bays. Specifically, a neural network model (D3QN) is utilized to optimize the "on" periods the camera spends capturing the frames from the parking area. The hypothesis, supported by some real parking data sets, is that during the off-peak hours there are enough periods of time when the cameras can be on the stand-by mode thus creating room for saving energy. The model (RL-camsleep) is trained and tested using real parking lot data as well as data generated from simulations. The energy efficiency versus accuracy tradeoff is explored and compared with some other standard ML approaches like SVM.

Comments for author
-------------------
I have the following concerns with the paper.

1. Frankly, having an RL model in such a situation is an overkill. Given that the camera pose and the background scenes are primarily static, simple image segmentation based methods will perform accurately to count the number and the location of cars. Collating information from all cameras this will give a highly accurate estimate of the bay occupancy. This also removes the necessity of training the model every time the solution is deployed in a new place.

2. There are rooms for improvement by reducing the frame rate which can also contribute to data reduction and energy efficiency. Why process 20 or 30 frames a second to track extremely low frequency events? A frame every 2 or 5 seconds may be sufficient to get the intended energy efficiency while maintaining the necessary accuracy. Nothing much changes inside a parking lot in 5 seconds. Such ideas could have been explored before trying to go through a neural-net black box.

3. I will expect some absolute numbers relating to energy consumption by COTS cameras in the parking bay, the network load that is actually observed in sensing such data to the cloud and the computational processing cost for the cloud. This will help us to paint a bigger picture on the actual savings that such solution brings.


Todos
- Expand related work
- Motivation - Why RL
- Duty cycle -baseline (reviewer 3 - comment 2)
- Summary of each evaluation 
- Figure 5 is confusing
- Sensitivity analysis changes - balance
- Discussion -  how much energy is actually being saved. 
- case-study of actual footprint


==> infocom_review.txt <==
\textbf{Reviewer A
}Double blind policy 	Overall Rating
Yes, this paper conforms to the double-blind policy (1) 	likely reject - bottom 50% of all papers assigned to me for review, but not bottom 20% (2)

\textbf{Paper Summary (Please summarize the paper in your own words.)}
    This paper proposed to take a deep RL based approach to reduce the energy cost of cameras of parking slots. Using a city-scale parking dataset, evaluation results show the effectiveness of the proposed approach compared with alternative ones.
Strengths (What are the main reasons to accept the paper? You may comment on the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.)
    + the problem is interesting
    + evaluations on a city-scale dataset show the effectiveness of the proposed approach
\textbf{Weaknesses (What are the main reasons NOT to accept the paper? Again, think about the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.)}
    - limited technique novelty: it is a direct use of reinforcement learning
    - evaluation is weak: no real world evaluation
Additional Comments (Additional comments (if any) that you would like to provide to the authors. Please do not repeat what you stated above. If none, leave the following blank.)
    The problem of dynamically turning on and off cameras to reduce the energy cost is interesting. The authors did good work to motivate the problem, propose a deep RL based approach to solve the problem, and use a city-scale dataset to evaluate the proposed approach for better performance compared with alternative ones. The writing is good and easy to follow.

    One concern on this paper is its technique novelty. While the problem is interesting, it looks straightforward to solve the problem using a RL approach. Indeed, there is not much novelty from the solution described in the paper.

    Another concern is on the evaluations which were done purely based on a dataset through simulation. It is unclear how it may work in practice and how much real benefit it may bring. The energy savings are all in percentage. How much energy in absolute numbers can be saved and how valuable is the saving in real world?

    In addition, for parking slots that use cameras to monitor the availability, the cameras may also be used for other functions such as billing. In that case, turning off a camera may not be a possible option.

\textbf{Review 2 (Reviewer B)}
Reviewer B
Double blind policy 	Overall Rating
Yes, this paper conforms to the double-blind policy (1) 	accept - top 20% of all papers assigned to me for review (4)

Paper Summary (Please summarize the paper in your own words.)
    The paper proposes a reinforcement-learning-based video analytics platform for parking lots based on a key observation that cameras do not need to be on most of the time, thus significantly saving compute and energy consumption. The authors formulate the problem as an RL using dueling double deep Q-network and trained the model using OpenGym API with a large real-world dataset. The evaluation result show that the proposed framework reduces energy consumption by up to 87% while achieving a high accuracy.
Strengths (What are the main reasons to accept the paper? You may comment on the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.)
    The paper addresses an important real-world problem that can help scale various video analytics systems. The authors made an important observation regarding dynamically turning on and off cameras to make tradeoff between accuracy and energy consumption. The authors did a very good job in formulating the problem using an RL framework, implemented the algorithm using OpenGym API and demonstrated significant performance improvement. The proposed framework can be extended to other similar applications to help reduce compute, energy consumption and network bandwidth.
Weaknesses (What are the main reasons NOT to accept the paper? Again, think about the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.)
    I do not see much weakness in this paper. As the authors mentioned in the paper, I'd like to see how the proposed framework can help reduce the network bandwidth which.
Quality of Writing (What is the presentation quality of this paper? A paper not well-written is not good for INFOCOM reputation and will have difficulty in attracting citations. Your overall rating should take this into consideration.)
    The paper is very well organized and well written.

\textbf{Review 3 (Reviewer C)}
Reviewer C
Double blind policy 	Overall Rating
Yes, this paper conforms to the double-blind policy (1) 	likely reject - bottom 50% of all papers assigned to me for review, but not bottom 20% (2)

Paper Summary (Please summarize the paper in your own words.)
    The authors propose a Reinforcement Learning based system to optimize the working periods of smart camera in a smart parking scenario. The main idea is to switch off cameras when there is high availability of parking lots in order to save energy for providing fine grained information when there are few lots available. The method is tested on a city-wide dataset and the tradeoff between utility (how many times a camera is on if there are few spots available) and energy (percentage of time a camera is turned off) is analyzed.
Strengths (What are the main reasons to accept the paper? You may comment on the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.)
    The paper tackles a timely and interesting problem, as parking solutions of this type are more and more used in smart cities. 
    The use of Reinforcement Learning is sound. 
    The paper is well written and easy to follow.
    Experimental results on a dataset of adequate dimensions are provided and performance compared with other methods.
\textbf{Weaknesses (What are the main reasons NOT to accept the paper? Again, think about the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.)}
    - Some related works should be added in the paper, as there were many studies dealing with the same problem previously. One among many, the paper by Baroffio et al. "A visual sensor network for parking lot occupancy detection in Smart Cities" also explores the tradeoff between parking lots occupancy detection and consumed energy.

    - The use of Reinforcement Learning in this scenario seems overly complicated for the problem at hand. I believe a simple method that just 'follows' the average occupancy curve for a street will obtain similar performance.

    - My doubt is partially arising from the 'Naive' method, which is presented in the experimental results but never explained in details. The same holds for 'SVM'. It is difficult to understand the novelty and added value of the proposed methodology if the methods it is compared to are not explained adequately. 

    - Authors decide to remove streets with few parking spots from the dataset. But these streets may actually be the one where a smart parking system is an added value. Authors should come up with a way to include these streets in their methodology.

    - Authors decide to neglect communication aspects from the energy computation, which could impact a lot on the total energy consumption (e.g., depending on communication technology, available bandwidth, frame rate, video encoding scheme etc.).
Quality of Writing (What is the presentation quality of this paper? A paper not well-written is not good for INFOCOM reputation and will have difficulty in attracting citations. Your overall rating should take this into consideration.)
    The paper is well written and easy to follow, but I fear this is due mainly to the simplicity of the methodology proposed.

